Federated Learning Across Decentralized and Unshared Archives for Remote Sensing Image Classification

Federated learning (FL) enables the collaboration of multiple deep learning models to learn from decentralized data archives (i.e., clients) without accessing data on clients. Although FL offers ample opportunities in knowledge discovery from distributed image archives, it is seldom considered in remote sensing (RS). In this paper, as a first time in RS, we present a comparative study of state-of-the-art FL algorithms for RS image classification problems. To this end, we initially provide a systematic review of the FL algorithms presented in the computer vision and machine learning communities. Then, we select several state-of-the-art FL algorithms based on their effectiveness with respect to training data heterogeneity across clients (known as non-IID data). After presenting an extensive overview of the selected algorithms, a theoretical comparison of the algorithms is conducted based on their: 1) local training complexity; 2) aggregation complexity; 3) learning efficiency; 4) communication cost; and 5) scalability in terms of number of clients. After the theoretical comparison, experimental analyses are presented to compare them under different decentralization scenarios. For the experimental analyses, we focus our attention on multi-label image classification problems in RS. Based on our comprehensive analyses, we finally derive a guideline for selecting suitable FL algorithms in RS. The code of this work is publicly available at https://git.tu-berlin.de/rsim/FL-RS.

==> learning_efficiency.csv <==
comm_rounds,fedavg,fedprox,moon,scaffold,fednova,pfedla,fedbn,feddc
1,0,0,0,0,0,0,0,0
2,63.4,45.5,63.2,64.2,47.6,51.7,49.6,48.4
3,66.7,63.7,68.8,69.7,63.2,62.1,52.4,54.6
4,71.2,66.5,69.7,70.2,66.3,66.6,60.2,57.2
5,72.4,69.4,71.4,74.3,69.1,67.2,62.2,60.3
6,73.4,69.6,71.6,73.5,68.4,69.9,63.7,65.9
7,73.7,70.1,73.7,74.6,71.1,71.6,64.5,66.6
8,74.3,70.3,74.2,76.7,72.3,71.4,67.9,70.9
9,75.6,72.4,75.6,76.5,73.9,72.9,67.8,72.2
10,75.5,72.8,75.3,76.3,73.8,73.1,68.3,72.1


==> sensitivity_analysis.csv <==
comm_rounds,local-epoch-1,local-epoch-3,local-epoch-5,local-epoch-7
1,15.2,0,0,14.5
2,28.5,46.4,59.7,56.1
3,38.9,64.8,68.7,70
4,50.9,67.6,71.6,70.3
5,61.9,71.6,72.3,72.2
6,64.4,70.6,73.6,74.1
7,67.2,71.1,74.4,73.9
8,67.4,72.3,75.7,75
9,68.5,72.7,75.5,74.6
10,69.6,73.3,75.2,75.2
11,69,74.8,76.5,71.6
12,69.7,75,73.7,75.3
13,69.1,75.1,76.3,76.3
14,69.2,74.8,75.6,75.2
15,70.9,75.7,76.3,76.8
16,72.4,76.5,76.9,76.5
17,72.9,76.8,76.8,75.4
18,73.3,76,75.5,76.8
19,73.7,75.5,77.6,77.8
20,73.8,76,77.7,74.8
21,74.2,75.3,77.5,74.3
22,73.7,76.7,75.4,75.2
23,72.6,77.3,77.6,74.1
24,74.7,77.5,75.7,75.1
25,74.2,77.6,77.4,76
26,75.8,77.1,77.6,76.4
27,74.9,78.9,77.5,73.5
28,75.8,79,78.7,74.5
29,75.5,78.1,78.3,74.3
30,75.2,78.2,78.6,72.4
31,76.9,77.3,78.7,76.2
32,76.7,78.3,79,75.3
33,77.2,77.6,78,76.8
34,76.9,78.5,78.9,75.2
35,77.5,78.6,77.3,77.1
36,77.8,78.4,78.6,72.9
37,77.9,78.5,78.3,76.7
38,76.2,79.4,76.7,76.3
39,75.3,79.5,77.4,77.3
40,77.3,79.7,77.3,74.9

